Detecting Intentional Packet Drops on the Internet via TCP/IP Side Channels: Extended Version

We describe a method for remotely detecting intentional packet drops on the Internet via side channel inferences. That is, given two arbitrary IP addresses on the Internet that meet some simple requirements, our proposed technique can discover packet drops (e.g., due to censorship) between the two remote machines, as well as infer in which direction the packet drops are occurring. The only major requirements for our approach are a client with a global IP Identifier (IPID) and a target server with an open port. We require no special access to the client or server. Our method is robust to noise because we apply intervention analysis based on an autoregressive-moving-average (ARMA) model. In a measurement study using our method featuring clients from multiple continents, we observed that, of all measured client connections to Tor directory servers that were censored, 98% of those were from China, and only 0.63% of measured client connections from China to Tor directory servers were not censored. This is congruent with current understandings about global Internet censorship, leading us to conclude that our method is effective.

==> boghche.txt <==
ABSTRACT

INTRODUCTION

  Brief discription of it
  Benefit of Idle scan 
  contribution

IMPLEMENTATION

  How the hybrid idle scan works...
  Statistics
  The statistics for distinguishing the three cases in the presesnce
  of noise 


EXPERIMENTAL METHODOLOGY
  problem domain:
  challenges:
  
  what are questions, and how experiments will help you exclude them
  what are the factors that can mess around the results
  What are the ground truth that results can justify with it
  to have a ground truth we chose tor relays public one cause we know they are blocked
  Retransition pattern and different os have different one. so we store that,
  Is chinese goverment can screw up data

RESULTS
  How many relays are accessable compare case no censor to sum of two others.

DISCUSSION AND FUTURE WORK


RELATED WORK

